Advances in Very Deep Convolutional Neural Networks for LVCSR

Very deep CNNs with small 3x3 kernels have recently been shown to achieve very strong performance as acoustic models in hybrid NN-HMM speech recognition systems. In this paper we investigate how to efficiently scale these models to larger datasets. Specifically, we address the design choice of pooling and padding along the time dimension which renders convolutional evaluation of sequences highly inefficient. We propose a new CNN design without timepadding and without timepooling, which is slightly suboptimal for accuracy, but has two significant advantages: it enables sequence training and deployment by allowing efficient convolutional evaluation of full utterances, and, it allows for batch normalization to be straightforwardly adopted to CNNs on sequence data. Through batch normalization, we recover the lost peformance from removing the time-pooling, while keeping the benefit of efficient convolutional evaluation. We demonstrate the performance of our models both on larger scale data than before, and after sequence training. Our very deep CNN model sequence trained on the 2000h switchboard dataset obtains 9.4 word error rate on the Hub5 test-set, matching with a single model the performance of the 2015 IBM system combination, which was the previous best published result.

==> IEEEtran/extras/README.txt <==

January 10, 2007


Here are some odds and ends that may be useful.


Enjoy!

Michael Shell
http://www.michaelshell.org/

******************************** Files ************************************

README               - This file.

font_install_how.txt - A step-by-step guide to installing Type 1 fonts
                       under LaTeX. Adobe's Euro font is used as the
                       example.

tux.eps              - "Tux" the Linux penguin in EPS format.
                       This bitmapped graphic is sized to 1" X 1.25"
                       and can be used as a test photo for the IEEEtran.cls
                       biography environment.

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: font_install_how.txt, tux.eps
                   
***************************************************************************

==> IEEEtran/extras/font_install_how.txt <==



    *****  Mike Shell's Step-By-Step Guide to Manually  *****
    *****  Installing (Type 1 PostScript) Fonts Under   *****
    *****     LaTeX Using Adobe's Euro Font as an       *****
    *****            Illustrative Example               *****

Version 1.4
January 10, 2007

Copyright 2002-2007, by Michael Shell
                     http://www.michaelshell.org/
See:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/extras/
for the latest version of this document.

NOTE: This text file uses Unix line feed conventions. When (human)
reading this file on other platforms, you may have to use a text
editor that can handle lines terminated by the Unix line feed
character (0x0A).

*** Free to use and distribute if all credits are retained and the ***
*** document is unchanged. No warranty expressed or implied. User  ***
*** assumes all risk.                                              ***

Note: This guide is intended to be "hands on" and covers only a specific,
practical example. There are other, more formal and comprehensive guides
to installing fonts under LaTeX:

1. "The Font Installation Guide"
   by Philipp Lehman
   http://www.ctan.org/tex-archive/info/Type1fonts/fontinstallationguide/
   This is perhaps the best book ever written on the subject. Tutorial IV,
   "The Euro Currency Symbol" covers the euro symbol.

2. "Fonts and layouts", Chapter 8 of "A Beginner's Introduction to
   Typesetting with LaTeX" (Section 8.3.2 covers the installation of
   PostScript fonts) by Peter Flynn
   http://www.ctan.org/tex-archive/info/beginlatex/html/chapter8.html#instfonts

3. "fontinst - Font Installation Software for LaTeX"
   by Alan Jeffrey, Rowland McDonnell and Lars Hellstrom
   http://ctan.tug.org/tex-archive/fonts/utilities/fontinst/doc/

4. "The Simple Guide to Type 1 Fonts in LaTeX"
   by Matthew Amster-Burton
   http://www.mamster.net/tex/latex-fontfaq-amster-burton.pdf
   Although the author states that this guide has been superseded by
   Lehman's, it may still be of some value.

5. "The No BS Guide to teTeX Font Installation"
   by Donovan Rebbechi
   http://www.pegasus.rutgers.edu/~elflord/unix/latex/no-bs.html
   May be out of date today, but may still have some useful tips about the
   fontinst application.



Installing a euro font in LaTeX, although not always trivial, is a straight
forward task. Furthermore, it is an instructive exercise for learning how
to manually install fonts in LaTeX. Many other fonts are easier to install
as they do not require renaming, and/or have parts that have to be obtained
from multiple sources. So, if you can get a euro font going, you can
probably handle most other fonts you might want to install. Admittedly,
there are also those that are more difficult to install, especially if the
TeX metric and/or dvips map files have not already been created for them. 
The installation of such fonts is not covered by the information provided
here.

The four basic steps for manually installing a (type 1) font under LaTeX are:

1. Install the actual PostScript font (.pfb) files;
2. Install the .tfm metric files;
3. Install the .sty and .fd files to provide a LaTeX interface;
4. Update the map configuration files and LaTeX directory lookup (hash)
   tables.


The euro font has a number of issues that make it a tad more difficult
to install than most LaTeX fonts. The euro standards commission:
 
http://europa.eu.int/euro/

originally mandated that the official standard euro symbol should always be
rendered in the sans style even if the surrounding text uses a different
style. This requirement violated traditional typesetting conventions and
was later overturned. However, this policy did cause a rift as to what was
considered the "proper" thing to do.

Also, several different vendors/individuals have made their own versions of
the euro symbol using their interpretations of what it meant to have a
serf euro.

Furthermore, LaTeX is independent of the type of fonts used - it can use
bitmap (Type 3), PostScript (Type 1 and 1C) and even fonts of the future
that haven't even been thought of yet - LaTeX could care less what is used
to describe the glyph shapes, it only needs to know the height, depth, and
width of each glyph.

All of this results in the fact that there are several types of euro fonts
(and LaTeX packages) to choose from. So, I have to make a judgement call
as to what to recommend to use here. 

I assume that you want a Type 1 Postscript font as opposed to anything
bitmapped - this will help ensure the best quality rendering possible for a
given printer resolution. I will also assume here that the LaTeX system
you have does not already have any support for Type 1 euro glyphs, as is
often the case.

Adobe gives out a free set of PostScript Type 1 euro fonts.
See:

http://www.adobe.com/type/eurofont.html

However, Adobe does not allow its fonts to be bundled with other software
products. This is why the fonts cannot be already pre-loaded in the LaTeX
distributions and LaTeX users must manually obtain and install them.

[Note: Also worthy of consideration is Martin Vogel's marvosym package:
 http://www.ctan.org/tex-archive/fonts/psfonts/marvosym/
 which includes several euro symbols as well as other symbols such
 as astronomy, structural engineering, zodiac, and the "CE" symbol.
 The marvosym package is licensed under the GPL.]

This guide will focus on the use of the Adobe euro fonts. Now, you do not
have to register, but can get the needed Adobe euro font files directly
from:

Windows and Unix:
ftp://ftp.adobe.com/pub/adobe/type/win/all/
eurofont.exe
eurofont.txt

Mac:
ftp://ftp.adobe.com/pub/adobe/type/mac/all/
eurofont.sea.hqx
eurofont.txt

Note that the file eurofont.exe is actually a zip file that is self
extracting when run under Windows. Unix users can do a:
 
unzip eurofont.exe

to unpack it.



STEP #1 - INSTALL THE ACTUAL POSTSCRIPT FONT FILES

Now, the eurofont.txt will tell you that you need ATM - ignore this since
you are using LaTeX and will have to do a manual install of the font files.
You can install them into MS Windows using Adobe ATM, but even if you do,
you will still have to follow the instructions here.

The Adobe font files will have strange looking names. You are primarily
interested in the ones that end in PFB ("Printer Font Binary" - but 
"PostScript Font Binary" might be a better name). These contain the
PostScript code which describes what the glyphs look like. It is these
files (or portions of them) that get embedded into your PostScript or PDF
output files. The AFM (Adobe Font Metric) files describe the size of the
boxes each glyph takes up. The PFM files do the same thing, but are used
only by the MS Windows system. LaTeX does not use AFM or PFM files, but
rather uses TFM (TeX Font Metric) files. There is a program (afm2tfm) that
can convert AFM to TFM, but you don't need this as the TeX/LaTeX developers
have done this for you already. Some font conversion programs (e.g., ps2pk)
may require access to the AFM or PFM files. The INF files describe the
fonts to Windows - so you don't need them (but, if curious, you can find
the formal font names listed within them).

Now, rename the PFB files from the archive as follows:

_1______.PFB  ->  zpeurs.pfb
_1B_____.PFB  ->  zpeubs.pfb
_1I_____.PFB  ->  zpeuris.pfb
_1BI____.PFB  ->  zpeubis.pfb
_2______.PFB  ->  zpeurt.pfb
_2B_____.PFB  ->  zpeubt.pfb
_2I_____.PFB  ->  zpeurit.pfb
_2BI____.PFB  ->  zpeubit.pfb
_3______.PFB  ->  zpeur.pfb
_3B_____.PFB  ->  zpeub.pfb
_3I_____.PFB  ->  zpeuri.pfb
_3BI____.PFB  ->  zpeubi.pfb


The new names are, more or less, based on Karl Berry's scheme for TeX font
names. For more information on this topic, see Karl Berry's "Filenames
for TeX Fonts": http://www.ctan.org/tex-archive/info/fontname/fontname.pdf

Now, find your texmf directory where your LaTeX system is installed. I'll
call this directory "<texmf>". (You may wish to use the local tree
"<texmf-local>", or "localtexmf" under MiKTeX, instead so that your changes
will remain even after the system is upgraded.) Go to 
<texmf>/fonts/type1/adobe and make a directory called "eurofont". Copy all
the renamed .pfb files into <texmf>/fonts/type1/adobe/eurofont

[Note: Some PostScript font files come in ASCII, not binary. Such ".pfa"
 files would go in the same directory as their pfb equivalents. Any virtual
 font files ".vf" would go in the <texmf>/fonts/vf/ directory tree.]

You may also want to do the same with the AFM and PFM files so that certain
font conversion programs can access these as well. Put the renamed AFM and
PFM files in <texmf>/fonts/afm/adobe/eurofont and
<texmf>/fonts/pfm/adobe/eurofont, respectively.

Unix users will have to have super user privileges to make changes to the
<texmf> directory.



Now, LaTeX's configuration will have to be updated so that it knows about
the new Adobe euro fonts.


Of the several LaTeX packages that do this, I think that two are the best.
The most complete, and complex, is Rowland McDonnell's eurofont package:

http://www.ctan.org/tex-archive/macros/latex/contrib/eurofont/

This is an EXTREMELY comprehensive (and high quality) work. The user's
guide alone is over 60 pages. But, I'll show here how to install the
leaner, LaTeX euro package (this actually consists of two smaller LaTeX
packages "europs" and "eurosans"):

http://www.ctan.org/tex-archive/fonts/euro/

Download and unpack this euro package archive. The readme.txt tells what
to do. But, I'll repeat the steps here in my own words. I will show how
to do things manually rather than rely on any automated install scripts.

Some of these files (including the tfm and map files) may already be
installed in some LaTeX systems, you don't have to reinstall them if
that is the case.



STEP #2 - INSTALL THE TFM METRIC FILES

The tfm subdirectory (of the unpacked euro.tar.gz or euro.zip archive)
contains the tfm files for the Adobe fonts you just installed. These tfm
files need to be copied to: 
<texmf>/fonts/tfm/adobe/eurofont
make this /eurofont directory as needed.



STEP #3 - INSTALL THE .sty and .fd FILES TO PROVIDE A USER INTERFACE

OK, now at this point the LaTeX system has access to the PostScript
descriptions of the glyphs and their size metrics. Now, you need to provide
LaTeX with set of names that the euro glyphs will be called by.

In the latex subdirectory of the archive there will be two packages: europs
and eurosans. eurosans restricts it's use to the sans euro because many
people who are knowledgeable in the typographic field feel that the sans
euro better matches with most fonts, including many popular serif ones such
as Times. eurosans also allows the user to specify an arbitrary scaling
factor so that the size of the euro can be adjusted (if needed) to more
closely match that of the surrounding text. The europs package allows you
to decide if you want a serif euro. It is easy enough to install them both.


Now, in your <texmf>/tex/latex directory, make a directory called
"euro" i.e., <texmf>/tex/latex/euro.

Copy the eurosans.sty file into <texmf>/tex/latex/euro.

Now, in the europs package will have a europs.dtx and a europs.ins file.
Run latex on the europs.ins (e.g., latex europs.ins) to make the europs.sty
and the uzpeu.fd, uzpeus.fd, uzpeut.fd files. Copy these four files into
your <texmf>/tex/latex/euro directory just like you did with eurosans.sty.



STEP #4 - UPDATE THE DVIPS/PDFTEX/YAP/XDVI CONFIGURATION FILES

OK, now LaTeX understands how to use these new fonts and users have LaTeX
commands that refer to them. 

The next step is to also inform dvips, pdfTeX, Yap, and/or xdvi, etc.,
so that you can make and view documents with the euro symbol.

The file you need is "zpeu.map" which is found in the dvips subdirectory of
the archive. There is also a "zpeu-origname.map" which will allow the use
of the original Adobe names (e.g., "_1______.PFB"), but it is best to change
the names, as mentioned previously, to follow the LaTeX convention (so as to
improve clarity and avoid future name clashes).


Font map handling has been changed to use an updmap utility in conjunction
with an updmap.cfg configuration file for the newer (teTeX 2.0, MiKTeX 2.4
and later) LaTeX systems. Use one of the appropriate subsections below
depending on your system:


-- For Systems Older Than teTeX 2.0 or MiKTeX 2.4 --
Copy zpeu.map to your <texmf>/dvips/config directory. Now, in your
<texmf>/dvips/config directory, edit your config.ps file (with a text editor)
and add the following line (somewhere after the "p psfonts.map" line - there
will be a bunch of other "p +" lines in this area):

p +zpeu.map

Save the changes to config.ps.

For pdfTeX (and pdfLaTeX), the line:

map +zpeu.map

should be added to the pdftex.cfg file in the <texmf>/pdftex/config
directory (there is no need to make another copy of the zpeu.map file as
pdfTeX will know to look for it in dvips' config directory).

MiKTeX users will also want to add to the line:

p +zpeu.map

to the <texmf>\miktex\config\config.makepk file so that Yap can find the
font if it does not already look at dvips' config.ps file.

MiKTeX users may also want to add the lines contained in the zpeu.map to
<texmf>\miktex\dvips\ps2pk\ps2pk.map for other applications that may need
it.

MetaPost users may want to add the lines contained in the zpeu.map file to
the <texmf>/dvips/config/psfonts.map file as that is what MetaPost relies
on. 

Older versions of xdvi that rely on gsftopk (to convert Type 1 fonts to
bitmap form) may also require the psfonts.map file to be updated. Newer
versions of (the Kpathsea enabled version "xdvi-k") xdvi are able to render
Type 1 fonts directly from the .pfb files. See Stefan Ulrich's xdvi-k site
on Sourceforge for details:
http://xdvi.sourceforge.net/

Note that versions of dvips prior to V5.83 have a bug with partial font
downloading that may cause a dvips error when using some types of fonts,
like the euro packages. (The error messages can be like: "File <xxx.pfb>
ended before all chars have been found" or "xx Subr not found", etc.)
If you encounter this, the workaround is to update dvips or use the
-j0 option:

dvips -j0 -o myfile.ps myfile

Thanks to Dan Luecking for posting much information about map file
configuration.

OK, now all the files are in place. Most TeX systems (teTeX Unix and MiKTeX
Windows) need to be told to rescan their directories in order to add the
names of all the newly added files to the lookup cache.

In teTeX (and fpTeX), the command to run is "texhash" or "mktexlsr".

In MiKTeX it is "initexmf -u" to refresh the filename database and then
"initexmf --mkpsres --search" to rebuild the PostScript resource database.
The MiKTeX Options application has a "Refresh Now" button which does the
same thing.

These are the same commands that you run after you add any package to
LaTeX's directories. Run this application/command.



-- For teTeX 2.0, MiKTeX 2.4 and Newer Systems --
Copy zpeu.map to your <texmf>/fonts/map/dvips/misc directory. Edit the
<texmf>/web2c/updmap.cfg file with a text editor and add the line:

Map zpeu.map

Now, you will have to refresh the directory lookup (hash) tables so
that the LaTeX system can see the new zpeu.map file in the lookup cache.

In teTeX (and fpTeX), the command to run is "texhash" or "mktexlsr".

In MiKTeX use "initexmf -u" to refresh the filename database. The
MiKTeX Options application has a "Refresh Now" button which does the
same thing.

Now, for teTeX 2.0 and MiKTeX systems, run the "updmap" command to update
the map file configuration. For teTeX 3.0 and later, the command you will
likely want to run is "updmap-sys" which updates the map files system-wide
(as "updmap" does in teTeX 2.0). (Under teTeX 3.0 and later, "updmap" updates
the map file settings only for the current user.)



HOW TO USE THE EURO GLYPHS

Now, you can use the euro packages.

To use eurosans.sty, just:

\usepackage{eurosans}

and then \euro will produce the euro symbol that will be in sans. The other
attributes (series, shape) will vary with that of the surrounding font.


To use europs.sty, do a 

\usepackage{europs}

then 

\EUR will produce a euro symbol that varies with the current font family
(serif, sans, or mono).
\EURofc will produce an "official" (old commission policy) euro symbol
that is always in sans. There is also:

\EURhv  (Euro-Sans)
\EURtm  (Euro-Serif)
\EURcr  (Euro-Mono)



That was easy right? Enjoy! ;)


 Mike Shell

***********************************


==> IEEEtran/testflow/README.txt <==

January 10, 2007


This is the "testflow" diagnostic suite which is designed to test LaTeX
"print work flow" and to provide lots of helpful information to assist
users in getting their LaTeX system configured and/or upgraded in order
to produce good PS/PDF output.

Although originally designed for IEEEtran users, testflow will be of
interest to anyone who uses LaTeX to make PostScript or PDF output.

Extensive usage documentation is contained in "testflow_doc.pdf"

The control test reference files are available in both PostScript and PDF,
each in A4 and US Letter paper sizes.


For helpful tips, answers to frequently asked questions and other support,
visit the testflow home page at my website:

http://www.michaelshell.org/tex/testflow/


Enjoy!

Michael Shell
http://www.michaelshell.org/

*******
Version 1.1 (2007/01/10) changes:

 1. New duplex page test.

 2. New test for Palladio hinting.

 3. Updated documentation to cover the newer systems.

********************************* Files **********************************

README               - This file.

testflow_doc.pdf     - The user manual.

testflow.tex         - The LaTeX test file.

testflow_ctl_LTR.ps  - Control file in PostScript, US Letter paper format.

testflow_ctl_LTR.pdf - Control file in PDF, US Letter paper format.

testflow_ctl_A4.ps   - Control file in PostScript, A4 paper format.

testflow_ctl_A4.pdf  - Control file in PDF, A4 paper format.

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: testflow_doc.pdf, testflow.tex, testflow_ctl_LTR.ps,
                   testflow_ctl_LTR.pdf, testflow_ctl_A4.ps,
                   testflow_ctl_A4.pdf

***************************************************************************


==> IEEEtran/tools/IEEEtrantools_doc.txt <==

IEEEtrantools_doc.txt 2007/01/11 version 1.2
(Version 1.2 is based on the commands of version 1.7 of IEEEtran.cls)
This document is the user guide for the IEEEtrantools.sty package.

The IEEEtrantools.sty package provides several popular and unique
commands from the IEEEtran.cls class (version 1.7) file.

IEEEtrantools.sty should not be used with IEEEtran.cls.

For helpful tips, answers to frequently asked questions and other support,
visit the IEEEtrantools support page at my website:

http://www.michaelshell.org/tex/ieeetran/tools/

The latest version and documentation of IEEEtrantools can be obtained at:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/

Copyright (c) 2002-2007 by Michael Shell
                        See
                        http://www.michaelshell.org/
                        for current contact information.

*************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtrantools.sty, IEEEtrantools_doc.txt
*************************************************************************

Available package options e.g., \usepackage[retainorgcmds]{IEEEtrantools}

 retainorgcmds
    Prevents IEEEtrantools from overriding existing LaTeX commands.
    Currently, the only effect is to preserve the original definitions
    of itemize, enumerate and description. The IEEEtran versions are
    always available as IEEEitemize, IEEEenumerate and IEEEdescription
    and the original LaTeX versions are always available as LaTeXitemize,
    LaTeXenumerate and LaTeXdescription.

**********************************************************************
1/2007 V1.2 (V1.7 of IEEEtran.cls) changes:

 1. Several commands and enviroments have depreciated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow use of the
    obsolete forms, but with an warning message to the console during
    compilation:
    \IEEEPARstart
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep
 
 2. These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 3. \normalsizebaselineskip no longer provided. 

 4. New \IEEEPARstart controls:
    \IEEEPARstartHEIGHTTEXT, \IEEEPARstartFONTSTYLE, \IEEEPARstartCAPSTYLE,
    \IEEEPARstartWORDFONTSTYLE, \IEEEPARstartWORDCAPSTYLE,
    \IEEEPARstartHOFFSET, \IEEEPARstartITLCORRECT
    and the (output) length \IEEEPARstartletwidth.

 5. Provide for an optional argument to \bstctlcite to provide a way to
    specify a different aux file. Define \bstctlcite even if it has already
    been defined.


*******
11/2002 V1.1 (v1.6b of IEEEtran.cls) changes:
 
 1. In addition to the IEEE IED lists, the original LaTeX IED style list
    environments are now preserved as LaTeXitemize, LaTeXenumerate, and
    LaTeXdescription. Also, users can now redefine \makelabel within
    IEEE IED list controls. There may be some use for these in specialized
    applications. Thanks to Eli Barzilay for suggesting this feature.

**********************************************************************



The IEEEtrantools.sty package provides several commands from IEEEtran.cls
so that they can be used under other LaTeX classes. This guide covers only
the differences in the use of the commands from those provided by
IEEEtran.cls. For complete documentation on these commands, see the relevant
sections in the IEEEtran_HOWTO manual which is available at the CTAN site.

IEEEtrantools.sty provides \IEEEPARstart; the \bstctlcite command for the
control entry types of IEEEtran.bst V1.00 and later; the IEEE IED list
environments; and the complete IEEEeqnarray family, including the
IEEEeqnarray support commands.

Please note that, as a package file, IEEEtrantools.sty will not attempt
to alter document formatting (other than the override of the IDE lists,
if the retainorgcmds option is not invoked) as controlled by the class
file. Therefore, there may be spacing/layout differences between the
results of the same IEEEtran commands under IEEEtran.cls and the user's
class file as different fonts, default values for the various length
commands, etc., are used than under IEEEtran.cls.





*** \IEEEPARstart ***

\IEEEPARstart{}{} is used to provide a large initial "drop cap" letter(s) as
well as to capitialize the remaining letters of the first word of a chapter
or section (if placed within the second argument). e.g.,
\IEEEPARstart{O}{nce}

Unlike IEEEtran.cls, IEEEtrantools.sty provides the user with a way to
control the various parameters of the \IEEEPARstart letters.

Below is how the user can alter them (after the IEEEtrantools.sty package
is loaded). Default values are shown. IEEEtrantools will not override
any previous definitions of these parameters if they already exist when
the package is loaded.


% The number of lines that are indented to clear the drop cap letter.
% You may need to increase this beyond 1 + \IEEEPARstartDROPDEPTH if
% you are using lowercase letters with descenders.
\renewcommand{\IEEEPARstartDROPLINES}{2}

% The minimum number of lines left on a page to allow an \IEEEPARstart.
% Does not take into consideration glue shrink, so it tends to be overly
% cautious.
\renewcommand{\IEEEPARstartMINPAGELINES}{2}

% The height of the drop cap (*above* the baseline), is adjusted to match
% the height of this text in the current font (when \IEEEPARstart is called).
% Use a strut if you want a height not based on that of the main text font.
\renewcommand{\IEEEPARstartHEIGHTTEXT}{T}

% The depth the letter is lowered below the baseline. The height (and size)
% of the letter is determined by the sum of this value and the height of
% \IEEEPARstartHEIGHTTEXT in the current font. It is a good idea to set this
% value in terms of the baselineskip so that it can respond to changes
% therein.
\renewcommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}

% The font the drop cap will be rendered in. The argument is a command that
% can take zero or one argument.
\renewcommand{\IEEEPARstartFONTSTYLE}{\bfseries}

% Any additional, non-font related commands needed to modify the drop cap
% letter, can take zero or one argument.
\renewcommand{\IEEEPARstartCAPSTYLE}{\MakeUppercase}

% The font that will be used to render the rest of the word (second argument
% to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDFONTSTYLE}{\relax}

% Any additional, non-font related commands needed to modify the rest of the
% word (second argument to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDCAPSTYLE}{\MakeUppercase}

% The horizontal separation distance from the drop letter to the main text.
% Lengths that depend on the font (i.e., ex, em, etc.) will be referenced to
% the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartSEP}{0.15em}

% The Horizontal offset applied to the left of the drop cap. The drop cap
% can be shifted left (negative) or right (positive) using this parameter.
% Lengths that depend on the font (e.g., ex, em, etc.) will be referenced
% to the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartHOFFSET}{0em}

For \IEEEPARstartSEP and \IEEEPARstartHOFFSET, you can also reference the
length variable, \IEEEPARstartletwidth, which will be set to the width of
the drop drop before it is rendered. e.g.,
\renewcommand{\IEEEPARstartHOFFSET}{-0.5\IEEEPARstartletwidth}
will cause the drop cap to be shifted leftward by half its width.

% Italic correction command applied at the end of the drop cap when
% evaluating its width. Without this, italic or slanted drop cap letters will
% "crash into" the main text because their full true width is not taken into
% consideration.
\renewcommand{\IEEEPARstartITLCORRECT}{\/}





*** \bstctlcite ***

\bstctlcite{} is used to issue a citation for a special IEEEtran.bst BibTeX
style control entry which can control various operating parameters of the
IEEEtran.bst file (V1.00 and later):

\bstctlcite{IEEEexample:BSTcontrol}

V1.2 and later of IEEEtrantools.sty provides for an optional argument so
that different auxiliary file specifiers may be used in documents with
multiple bibliographies:

\bstctlcite[@auxoutsec]{IEEEexample:BSTcontrol}

See the IEEEtran.bst documentation for details:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/bibtex
http://www.michaelshell.org/tex/ieeetran/bibtex/

\bstctlcite operates silently and will not alter the citation numbers or
place a citation entry into the main text or bibliography (when used with
IEEEtran.bst). It should not be used with .bst files that do not provide
support for these special BST control entries.

See the IEEEtran.bst BibTeX style documentation for details.
http://www.michaelshell.org/tex/ieeetran/bibtex/
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/bibtex





*** itemize, enumerate and description (IED) lists ***

IEEEtrantools provides revised itemize, enumerate and description list
environments that offer enhanced controls and make it much easier to
create such lists when the main text is "block indented" from the 
labels (IEEE style).

By default, the LaTeX IED list environments are overridden with the IEEE
IED versions. To prevent this, load IEEEtrantools.sty with the
"retainorgcmds" option:

\usepackage[retainorgcmds]{IEEEtrantools}

In any event, the IEEE IED list environments are available as IEEEitemize,
IEEEenumerate, and IEEEdescription. The IEEE IED lists depend on the LaTeX
low-level list environment, so class files that redefine it may also alter
the IEEE IED list formatting. The original LaTeX IED environments (as
provided by the LaTeX kernel and class file) are always retained as
LaTeXitemize, LaTeXenumerate and LaTeXdescription.

Beware that the default enumerate label width will not be correct if
the class file is not using normalfont "9)" style labeled enumerated lists.

The support commands for the IEEE IED list environments (\IEEEsetlabelwidth,
\IEEEusemathlabelsep, \IEEEiedlabeljustifyl, etc.) are also provided.




*** The IEEEeqnarray family ***

Please note that IEEEtrantools provides and sets the length variable
\IEEEnormaljot. As IEEEtrantools is loaded, \IEEEnormaljot will be set to
the current value of \jot. If the user later alters the document's nominal
\jot the value of \IEEEnormaljot should be revised as well.

The support commands for the IEEEeqnarray commands (\IEEEstrut, 
\IEEEeqnarrayvrule, \IEEEvisiblestrutstrue, etc.) are also provided.




%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtrantools_doc.txt  %%%%%%%%%%%%%%%%%%
% That's all folks!


